Phase Transformation Kinetics Model for Metals

We develop a new model for phase transformation kinetics in metals by generalizing the Levitas-Preston (LP) phase field model of martensite phase transformations (see Levitas and Preston (2002a,b); Levitas, Preston and Lee (2003)) to arbitrary pressure. Furthermore, we account for and track: the interface speed of the pressure driven phase transformation, properties of critical nuclei, as well as nucleation at grain sites and on dislocations and homogeneous nucleation. The volume fraction evolution of each phase is described by employing KJMA (Kolmogorov, 1937; Johnson and Mehl, 1939; Avrami, 1939, 1940, 1941) kinetic theory. We then test our new model for iron under ramp loading conditions and compare our predictions for the $\alpha\to\epsilon$ iron phase transition to experimental data of Smith et al. (2013). More than one combination of material and model parameters (such as dislocation density and interface speed) led to good agreement of our simulations to the experimental data, thus highlighting the importance of having accurate characterization data for the microstructure of the sample under consideration.

==> smithetaldata.csv <==
8165823.713585939, 20.008047337278107
4698941.086052161, 18.239999999999995
4528975.799036213, 16.93869822485206
1674942.876026438, 18.01656804733728
7870457.896950969, 17.404970414201188
7311390.834834187, 15.512426035502955
4875284.90103386, 15.280946745562128
2805433.6379517163, 14.222958579881656
2333458.0622810046, 13.633609467455617
1445439.770745928, 14.704852071005924
1499684.835502374, 12.455857988165661
1116863.2477805612, 11.03952662721893
2511886.4315095823, 11.147455621301775
619441.0750767812, 8.798579881656796
534564.3593969714, 9.865562130177505
109647.8196143185, 8.584142011834317
265460.55619755364, 12.359763313609461
67920.36326171843, 9.655384615384621
33728.73086588686, 7.53420118343195
28054.33637951716, 8.364970414201194
20892.96130854041, 8.13207100591715
14454.39770745928, 7.663431952662728
7726.805850957021, 7.079763313609474
5345.643593969714, 7.084497041420127
4613.175745603796, 7.20473372781065
301995172.0402007, 38.89656804733727

